NoCs in Heterogeneous 3D SoCs: Co-Design of Routing Strategies and Microarchitectures

Heterogeneous 3D System-on-Chips (3D SoCs) are the most promising design paradigm to combine sensing and computing within a single chip. A special characteristic of communication networks in heterogeneous 3D SoCs is the varying latency and throughput in each layer. As shown in this work, this variance drastically degrades the network performance. We contribute a co-design of routing algorithms and router microarchitecture that allows to overcome these performance limitations. We analyze the challenges of heterogeneity: Technology-aware models are proposed for communication and thereby identify layers in which packets are transmitted slower. The communication models are precise for latency and throughput under zero load. The technology model has an area error and a timing error of less than 7.4% for various commercial technologies from 90 to 28nm. Second, we demonstrate how to overcome limitations of heterogeneity by proposing two novel routing algorithms called Z+(XY)Z- and ZXYZ that enhance latency by up to 6.5x compared to conventional dimension order routing. Furthermore, we propose a high vertical-throughput router microarchitecture that is adjusted to the routing algorithms and that fully overcomes the limitations of slower layers. We achieve an increased throughput of 2 to 4x compared to a conventional router. Thereby, the dynamic power of routers is reduced by up to 41.1% and we achieve improved flit latency of up to 2.26x at small total router area costs between 2.1% and 10.4% for realistic technologies and application scenarios.

==> tables/ZXYZSpeedUp.csv <==
s,speedup130,speedup90,speedup65,speedup45,speedup130corr,speedup90corr,speedup65corr,speedup45corr
0.25,0.564901519,0.648648649,0.711266205,0.755905512,-0.435098481,-0.351351351,-0.288733795,-0.244094488
0.5,0.706290024,0.837209302,0.94773551,1.035971223,-0.293709976,-0.162790698,-0.05226449,0.035971223
0.75,0.807321815,0.979591837,1.136688657,1.271523179,-0.192678185,-0.020408163,0.136688657,0.271523179
1,0.883117546,1.090909091,1.291139949,1.472392638,-0.116882454,0.090909091,0.291139949,0.472392638
1.25,0.942082756,1.180327869,1.419748608,1.645714286,-0.057917244,0.180327869,0.419748608,0.645714286
1.5,0.989263101,1.253731343,1.528499859,1.796791444,-0.010736899,0.253731343,0.528499859,0.796791444


==> tables/ZupXYZdownSpeedUp.csv <==
s,speedup130,speedup90,speedup65,speedup45
0.25,1.656854249,2.666666667,4.179261999,6.4
0.5,1.56722325,2.4,3.605306516,5.333333333
0.75,1.525948559,2.285714286,3.373647943,4.923076923
1,1.502211048,2.222222222,3.248412126,4.705882353
1.25,1.486792117,2.181818182,3.169962362,4.571428571
1.5,1.475970975,2.153846154,3.116207366,4.48


==> tables/omega.csv <==
node,position,omegaModel,omegaReal
180,1.5,0.166666667,0.166666667
130,3,0.489051095,0.453828543
90,4,0.50676819,0.480224771
65,5,0.582403965,0.627767767
45,6,0.735815603,0.725248366
28,7,0.856799037,
20,8,0.773208273,
14,9,0.659630076,
10,10,0.589163976,
7,11,0.548597194,

